Scheduling for Ground-Assisted Federated Learning in LEO Satellite Constellations

Distributed training of machine learning models directly on satellites in low Earth orbit (LEO) is considered. Based on a federated learning (FL) algorithm specifically targeted at the unique challenges of the satellite scenario, we design a scheduler that exploits the predictability of visiting times between ground stations (GS) and satellites to reduce model staleness. Numerical experiments show that this can improve the convergence speed by a factor three.

==> Eusipco_Non_IID_Bremen.dat <==
time,fedavgPlannedAsync_withoutaug_30_min,fedavgPlannedAsync_withoutaug_30_sec,fedavgPlannedAsync_withoutaug_15_min
0.21944444444444444,0.1037,0.1037,0.1037
0.22789289269383478,,0.1037,
0.22792067047161257,,0.324,
0.4695595593605015,,,0.1037
0.46958733713827927,,,0.3186
0.8099967876526342,,0.324,
0.8100245654304119,,0.3813,
0.9487262260271679,,0.3813,
0.9487540038049459,,0.3638,
1.190392892693835,,,0.3186
1.1904206704716125,,,0.3622
1.47305234320819,,0.3638,
1.4730801209859674,,0.4313,
1.4795595593605013,,0.4313,
1.4795873371382793,,0.379,
1.8340040038049459,,0.379,
1.8340317815827236,,0.3826,
2.0756706704716126,,,0.3622
2.0756984482493905,,,0.3703
2.4197059375752468,0.1037,,0.3703
2.4197337153530247,0.2733,,0.3637
2.42805234320819,,0.3826,
2.4280801209859675,,0.3862,
2.50698605159622,0.2733,,0.3637
2.5070138293739976,0.1952,,0.3696
2.5153928926938347,,0.3862,
2.515420670471612,,0.395,
3.091430496040665,0.1952,,
3.091458273818442,0.1392,,
3.099837337138279,,0.395,
3.0998651149160565,,0.399,
3.3415040038049457,,,0.3696
3.3415317815827232,,,0.3795
3.979763829373998,0.1392,,
3.979791607151775,0.157,,
3.9881706704716122,,0.399,
3.9881984482493897,,0.404,
4.229837337138279,,,0.3795
4.229865114916056,,,0.3837
4.284719009874856,,0.404,
4.284746787652634,,0.434,
4.731986051596221,0.157,,
4.732013829373998,0.1882,,
4.740392892693835,,0.434,
4.740420670471613,,0.4319,
4.9820595593605015,,,0.3837
4.982087337138279,,,0.3926
5.219163454319301,,0.4319,
5.219191232097078,,0.5304,
5.249208273818443,0.1882,,
5.249236051596221,0.241,,
5.2576151149160575,,0.5304,
5.257642892693835,,0.5393,
5.499281781582724,,,0.3926
5.499309559360501,,,0.3943
5.669281781582724,,0.5393,
5.669309559360501,,0.4636,
5.861372604241914,0.241,,0.3943
5.861400382019691,0.2627,,0.3994
5.869719009874856,,0.4636,
5.869746787652634,,0.4645,
5.910948448249391,,,0.3994
5.910976226027168,,,0.399
6.23837494048511,0.2627,,
6.238402718262888,0.275,,
6.246781781582724,,0.4645,
6.246809559360502,,0.4685,
6.4884484482493905,,,0.399
6.488476226027168,,,0.406
6.8119281597974695,0.275,,0.406
6.811955937575247,0.2932,,0.4167
6.820274565430412,,0.4685,
6.82030234320819,,0.4663,
6.890041607151776,0.2932,,
6.8900693849295545,0.313,,
6.898448448249391,,0.4663,
6.898476226027168,,0.4741,
7.140115114916058,,,0.4167
7.140142892693834,,,0.4184
7.762263829373999,0.313,,
7.762291607151777,0.2967,,
7.770670670471613,,0.4741,
7.77069844824939,,0.4752,
8.01233733713828,,,0.4184
8.012365114916056,,,0.4209
8.510597162707333,0.2967,,0.4209
8.51062494048511,0.3139,,0.4182
8.519004003804946,,0.4752,
8.519031781582724,,0.4744,
8.708607898763745,,0.4744,
8.708635676541522,,0.5526,
9.041430496040665,0.3139,,
9.041458273818444,0.3236,,
9.04983733713828,,0.5526,
9.049865114916058,,0.5538,
9.291504003804945,,,0.4182
9.291531781582723,,,0.4161
9.528652718262887,0.3236,,0.4161
9.528680496040664,0.2901,,0.3719
9.537059559360502,,0.5538,
9.53708733713828,,0.5628,
9.622205937575247,0.2901,,0.3719
9.622233715353023,0.2653,,0.3939
9.63055234320819,,0.5628,
9.630580120985968,,0.5731,
9.975319384929554,0.2653,,
9.97534716270733,0.2769,,
9.98372622602717,,0.5731,
9.983754003804945,,0.5784,
10.225392892693835,,,0.3939
10.225420670471612,,,0.3905
10.26303927090858,0.2769,,0.3905
10.263067048686358,0.3094,,0.4501
10.271385676541524,,0.5784,
10.271413454319301,,0.5763,
10.68698605159622,0.3094,,
10.687013829373997,0.3008,,
10.695392892693835,,0.5763,
10.695420670471613,,0.5778,
10.937059559360502,,,0.4501
10.93708733713828,,,0.4521
11.212483715353024,0.3008,,0.4521
11.212511493130801,0.3446,,0.4665
11.220830120985969,,0.5778,
11.220857898763747,,0.5826,
11.22559716270733,0.3446,,0.4665
11.225624940485108,0.332,,0.4653
11.234004003804946,,0.5826,
11.234031781582724,,0.5844,
11.567819384929553,0.332,,
11.56784716270733,0.3785,,
11.576226226027169,,0.5844,
11.576254003804946,,0.5842,
11.817892892693836,,,0.4653
11.817920670471613,,,0.5111
12.264763829373997,0.3785,,0.5111
12.264791607151775,0.3835,,0.5104
12.273170670471613,,0.5842,
12.27319844824939,,0.5867,
12.837541607151776,0.3835,,
12.837569384929553,0.3926,,
12.845948448249391,,0.5867,
12.845976226027169,,0.5893,
13.087615114916057,,,0.5104
13.087642892693834,,,0.5115
13.731430496040664,0.3926,,
13.731458273818442,0.3911,,
13.73983733713828,,0.5893,
13.739865114916057,,0.5923,
13.981504003804947,,,0.5115
13.981531781582724,,,0.5176
14.036928159797469,0.3911,,0.5176
14.036955937575245,0.4028,,0.5171
14.045274565430413,,0.5923,
14.04530234320819,,0.5931,
14.479763829373997,0.4028,,
14.479791607151775,0.4024,,
14.488170670471613,,0.5931,
14.48819844824939,,0.5918,
14.66915038201969,0.4024,,0.5171
14.669178159797468,0.4049,,0.5217
14.677496787652636,,0.5918,
14.677524565430412,,0.5946,
14.72983733713828,,,0.5217
14.729865114916057,,,0.5222
14.997819384929553,0.4049,,
14.99784716270733,0.4044,,
15.006226226027168,,0.5946,
15.006254003804946,,0.5952,
15.247892892693836,,,0.5222
15.247920670471613,,,0.5237
15.397819384929553,0.4044,,
15.39784716270733,0.4092,,
15.406226226027169,,0.5952,
15.406254003804946,,0.6023,
15.61665038201969,0.4092,,0.5237
15.616678159797468,0.4159,,0.5337
15.624996787652636,,0.6023,
15.625024565430413,,0.6081,
15.647892892693836,,,0.5337
15.647920670471613,,,0.5414
15.997541607151776,0.4159,,
15.997569384929553,0.4178,,
16.00594844824939,,0.6081,
16.00597622602717,,0.6029,
16.24761511491606,,,0.5414
16.247642892693836,,,0.5386
16.30692815979747,0.4178,,0.5386
16.306955937575246,0.456,,0.5503
16.315274565430414,,0.6029,
16.31530234320819,,0.6082,
16.63587494048511,0.456,,
16.635902718262887,0.4521,,
16.644281781582723,,0.6082,
16.6443095593605,,0.6048,
16.88594844824939,,,0.5503
16.885976226027168,,,0.557
17.509763829374,0.4521,,
17.509791607151776,0.4563,,
17.518170670471612,,0.6048,
17.51819844824939,,0.6041,
17.75983733713828,,,0.557
17.759865114916057,,,0.5647
18.261986051596217,0.4563,,0.5647
18.262013829374,0.4631,,0.5669
18.270392892693835,,0.6041,
18.270420670471612,,0.6118,
18.45915038201969,0.4631,,0.5669
18.459178159797467,0.4575,,0.5723
18.46749678765263,,0.6118,
18.46752456543041,,0.6127,
18.787819384929552,0.4575,,
18.78784716270733,0.4653,,
18.796226226027166,,0.6127,
18.796254003804947,,0.6216,
19.037892892693833,,,0.5723
19.037920670471614,,,0.5694
19.078872604241912,0.4653,,0.5694
19.07890038201969,0.4804,,0.5712
19.087219009874854,,0.6216,
19.08724678765263,,0.6269,
19.258652718262883,0.4804,,
19.258680496040665,0.4814,,
19.2670595593605,,0.6269,
19.26708733713828,,0.6304,
19.508726226027168,,,0.5712
19.508754003804945,,,0.5757
19.731986051596216,0.4814,,
19.732013829373997,0.4836,,
19.740392892693833,,0.6304,
19.74042067047161,,0.635,
19.9820595593605,,,0.5757
19.982087337138278,,,0.5737
20.023039270908576,0.4836,,0.5737
20.023067048686357,0.4916,,0.5769
20.03138567654152,,0.635,
20.0314134543193,,0.6337,
20.433374940485105,0.4916,,
20.433402718262887,0.4911,,
20.441781781582723,,0.6337,
20.4418095593605,,0.6304,
20.68344844824939,,,0.5769
20.683476226027167,,,0.5795
20.692205937575245,0.4911,,0.5795
20.692233715353023,0.5089,,0.5849
20.700552343208187,,0.6304,
20.700580120985965,,0.6328,
20.983374940485106,0.5089,,0.5849
20.983402718262887,0.5067,,0.587
20.991781781582723,,0.6328,
20.9918095593605,,0.6352,
21.310597162707328,0.5067,,
21.31062494048511,0.5102,,
21.319004003804945,,0.6352,
21.319031781582723,,0.6357,
21.560670670471612,,,0.587
21.56069844824939,,,0.5853
21.659428159797468,0.5102,,0.5853
21.659455937575245,0.5033,,0.5872
21.66777456543041,,0.6357,
21.667802343208187,,0.6403,
22.02143049604066,0.5033,,0.5872
22.021458273818443,0.5084,,0.5895
22.02983733713828,,0.6403,
22.029865114916056,,0.6382,
22.58393049604066,0.5084,,
22.583958273818443,0.5112,,
22.59233733713828,,0.6382,
22.592365114916056,,0.6421,
22.834004003804946,,,0.5895
22.834031781582723,,,0.59
23.18420827381844,0.5112,,0.59
23.18423605159622,0.5126,,0.5896
23.192615114916055,,0.6421,
23.192642892693836,,0.6419,
23.48420827381844,0.5126,,
23.48423605159622,0.517,,
23.492615114916056,,0.6419,
23.492642892693834,,0.6414,
23.49387260424191,0.517,,0.5896
23.49390038201969,0.5257,,0.5893
23.502219009874853,,0.6414,
23.502246787652634,,0.6463,
23.734281781582723,,,0.5893
23.7343095593605,,,0.5956
24.227541607151775,0.5257,,
24.227569384929552,0.5334,,
24.23594844824939,,0.6463,
24.23597622602717,,0.6432,
24.43165038201969,0.5334,,0.5956
24.431678159797467,0.5325,,0.5991
24.439996787652632,,0.6432,
24.44002456543041,,0.6466,
24.477615114916055,,,0.5991
24.477642892693837,,,0.6017
24.74670827381844,0.5325,,
24.74673605159622,0.5326,,
24.755115114916055,,0.6466,
24.755142892693836,,0.6499,
24.996781781582722,,,0.6017
24.9968095593605,,,0.6009
25.086650382019688,0.5326,,0.6009
25.08667815979747,0.5426,,0.6041
25.094996787652637,,0.6499,
25.09502456543041,,0.654,
25.135319384929552,0.5426,,
25.135347162707333,0.5465,,
25.143726226027166,,0.654,
25.143754003804947,,0.6559,
25.385392892693833,,,0.6041
25.385420670471614,,,0.6074
25.75698605159622,0.5465,,0.6074
25.757013829374,0.5449,,0.5994
25.765392892693832,,0.6559,
25.765420670471613,,0.6559,
26.038039270908577,0.5449,,0.5994
26.038067048686358,0.5503,,0.6036
26.046385676541526,,0.6559,
26.0464134543193,,0.6584,
26.38198605159622,0.5503,,
26.382013829374,0.5424,,
26.390392892693832,,0.6584,
26.390420670471613,,0.6608,
26.6320595593605,,,0.6036
26.63208733713828,,,0.5958
27.25781938492955,0.5424,,
27.257847162707336,0.5472,,
27.266226226027168,,0.6608,
27.266254003804946,,0.6631,
27.50789289269383,,,0.5958
27.507920670471613,,,0.5976
27.914428159797467,0.5472,,0.5976
27.914455937575244,0.5457,,0.5951
27.922774565430412,,0.6631,
27.92280234320819,,0.6636,
28.012541607151775,0.5457,,0.5951
28.012569384929556,0.5463,,0.5945
28.02094844824939,,0.6636,
28.02097622602717,,0.6667,
28.535041607151772,0.5463,,
28.535069384929557,0.5477,,
28.54344844824939,,0.6667,
28.543476226027167,,0.6654,
28.785115114916056,,,0.5945
28.785142892693834,,,0.5959
28.841928159797465,0.5477,,0.5959
28.841955937575246,0.5421,,0.6007
28.850274565430414,,0.6654,
28.850302343208188,,0.6661,
28.988930496040663,0.5421,,
28.988958273818447,0.5455,,
28.997337337138276,,0.6661,
28.997365114916057,,0.6642,
29.239004003804943,,,0.6007
29.239031781582725,,,0.6029
29.48637260424191,0.5455,,0.6029
29.48640038201969,0.555,,0.6097
29.489486051596216,0.555,,
29.489513829374,0.5594,,
29.494719009874856,,0.6642,
29.494746787652634,,0.6661,
29.497892892693834,,0.6661,
29.49792067047161,,0.6639,
29.7395595593605,,,0.6097
29.73958733713828,,,0.6114
30.179763829373996,0.5594,,
30.179791607151778,0.5598,,
30.18817067047161,,0.6639,
30.18819844824939,,0.6624,
30.429837337138277,,,0.6114
30.42986511491606,,,0.6134
30.43637260424191,0.5598,,0.6134
30.43640038201969,0.5627,,0.6179
30.44471900987486,,0.6624,
30.444746787652633,,0.6626,
30.75059716270733,0.5627,,0.6179
30.750624940485114,0.5631,,0.6173
30.759004003804943,,0.6626,
30.759031781582724,,0.6695,
31.05420827381844,0.5631,,
31.054236051596224,0.5613,,
31.062615114916056,,0.6695,
31.062642892693834,,0.6751,
31.304281781582723,,,0.6173
31.3043095593605,,,0.6176
31.777263829373997,0.5613,,0.6176
31.777291607151778,0.5623,,0.6224
31.78567067047161,,0.6751,
31.78569844824939,,0.6771,
32.33031938492955,0.5623,,
32.33034716270733,0.5683,,
32.33872622602717,,0.6771,
32.338754003804944,,0.6796,
32.346372604241914,0.5683,,0.6224
32.34640038201969,0.5745,,0.6222
32.354719009874856,,0.6796,
32.35474678765263,,0.6794,
32.58039289269383,,,0.6222
32.58042067047161,,,0.6168
32.89170827381844,0.5745,,0.6168
32.891736051596226,0.5751,,0.618
32.900115114916055,,0.6794,
32.900142892693836,,0.6815,
33.237263829373994,0.5751,,
33.23729160715178,0.5802,,
33.24567067047161,,0.6815,
33.24569844824939,,0.679,
33.25498371535302,0.5802,,0.618
33.2550114931308,0.5799,,0.6154
33.26333012098597,,0.679,
33.26335789876374,,0.6802,
33.48733733713828,,,0.6154
33.48736511491606,,,0.6223
33.890539270908576,0.5799,,0.6223
33.89056704868636,0.5882,,0.6227
33.898885676541525,,0.6802,
33.8989134543193,,0.6809,
33.974763829374,0.5882,,
33.97479160715178,0.5855,,
33.98317067047161,,0.6809,
33.98319844824939,,0.6811,
34.224837337138275,,,0.6227
34.22486511491606,,,0.6214
34.49643049604066,0.5855,,
34.49645827381845,0.5849,,
34.50483733713828,,0.6811,
34.50486511491606,,0.6821,
34.746504003804944,,,0.6214
34.746531781582725,,,0.6156
34.83915038201969,0.5849,,0.6156
34.83917815979747,0.5864,,0.619
34.84749678765264,,0.6821,
34.84752456543041,,0.6876,
34.87420827381844,0.5864,,
34.87423605159622,0.5953,,
34.88261511491606,,0.6876,
34.88264289269384,,0.6884,
35.124281781582724,,,0.619
35.124309559360505,,,0.6263
35.51615271826289,0.5953,,0.6263
35.51618049604067,0.5951,,0.6243
35.5245595593605,,0.6884,
35.52458733713828,,0.6891,
35.54581704868635,0.5951,,0.6243
35.54584482646413,0.591,,0.6232
35.5541634543193,,0.6891,
35.554191232097075,,0.6892,
36.12809716270733,0.591,,
36.128124940485115,0.5886,,
36.136504003804944,,0.6892,
36.136531781582725,,0.6904,
36.37817067047161,,,0.6232
36.37819844824939,,,0.6273
37.006986051596215,0.5886,,
37.007013829373996,0.5858,,
37.01539289269384,,0.6904,
37.01542067047161,,0.6883,
37.257059559360506,,,0.6273
37.25708733713828,,,0.6276
37.67331704868636,0.5858,,0.6276
37.67334482646414,0.584,,0.6266
37.6816634543193,,0.6883,
37.68169123209708,,0.6907,
37.76226382937399,0.584,,
37.762291607151774,0.5882,,
37.77067067047162,,0.6907,
37.77069844824939,,0.6908,
38.012337337138284,,,0.6266
38.01236511491606,,,0.6261
38.282263829373996,0.5882,,
38.28229160715178,0.5907,,
38.29067067047161,,0.6908,
38.290698448249394,,0.6937,
38.29915038201969,0.5907,,0.6261
38.29917815979747,0.5972,,0.6272
38.30749678765264,,0.6937,
38.30752456543041,,0.6943,
38.53233733713828,,,0.6272
38.53236511491606,,,0.6292
38.72170827381844,0.5972,,
38.72173605159622,0.6,,
38.73011511491606,,0.6943,
38.73014289269384,,0.6943,
38.97178178158273,,,0.6292
38.97180955936051,,,0.6365
39.24470593757525,0.6,,0.6365
39.24473371535303,0.6034,,0.6435
39.247541607151774,0.6034,,
39.247569384929555,0.6101,,
39.25305234320819,,0.6943,
39.25308012098597,,0.6963,
39.25594844824939,,0.6963,
39.25597622602717,,0.694,
39.49761511491606,,,0.6435
39.49764289269384,,,0.646
39.921094826464135,0.6101,,0.646
39.921122604241916,0.6099,,0.6443
39.926152718262884,0.6099,,
39.926180496040665,0.6093,,
39.929441232097076,,0.694,
39.92946900987486,,0.6949,
39.9345595593605,,0.6949,
39.93458733713828,,0.695,
40.17622622602717,,,0.6443
40.17625400380495,,,0.6486
40.79893049604066,0.6093,,
40.79895827381844,0.6091,,
40.80733733713828,,0.695,
40.80736511491606,,0.6949,
41.049004003804946,,,0.6486
41.04903178158273,,,0.6423
41.53198605159622,0.6091,,0.6423
41.532013829373994,0.6075,,0.6389
41.54039289269384,,0.6949,
41.54042067047162,,0.699,
42.076430496040665,0.6075,,
42.07645827381844,0.604,,
42.08483733713828,,0.699,
42.08486511491606,,0.6974,
42.32650400380495,,,0.6389
42.32653178158273,,,0.6424
42.610319384929554,0.604,,0.6424
42.61034716270733,0.6007,,0.6445
42.61872622602717,,0.6974,
42.61875400380495,,0.6999,
42.71165038201969,0.6007,,0.6445
42.71167815979747,0.6053,,0.6459
42.71999678765263,,0.6999,
42.720024565430414,,0.7031,
42.99170827381844,0.6053,,
42.99173605159622,0.6117,,
43.000115114916056,,0.7031,
43.00014289269384,,0.7036,
43.24178178158272,,,0.6459
43.241809559360505,,,0.6509
43.65248371535303,0.6117,,0.6509
43.6525114931308,0.6123,,0.6545
43.66083012098597,,0.7036,
43.66085789876375,,0.709,
43.72198605159622,0.6123,,
43.722013829374,0.6122,,
43.730392892693835,,0.709,
43.73042067047162,,0.7051,
43.9720595593605,,,0.6545
43.972087337138284,,,0.6564
44.24698605159622,0.6122,,0.6564
44.247013829374,0.6145,,0.6498
44.255392892693834,,0.7051,
44.255420670471615,,0.7066,
44.3127614931308,0.6145,,0.6498
44.31278927090858,0.6142,,0.6539
44.32110789876375,,0.7066,
44.32113567654152,,0.7063,
44.61448605159622,0.6142,,
44.614513829374,0.614,,
44.622892892693834,,0.7063,
44.622920670471615,,0.706,
44.8645595593605,,,0.6539
44.86458733713828,,,0.6608
45.26609482646414,0.614,,0.6608
45.266122604241914,0.6175,,0.6624
45.27444123209708,,0.706,
45.274469009874856,,0.7042,
45.27531938492955,0.6175,,0.6624
45.275347162707334,0.6183,,0.6605
45.28372622602717,,0.7042,
45.28375400380495,,0.7042,
45.87420827381844,0.6183,,
45.87423605159622,0.6222,,
45.88261511491606,,0.7042,
45.88264289269384,,0.7046,
46.124281781582724,,,0.6605
46.124309559360505,,,0.6558
46.756986051596215,0.6222,,
46.757013829373996,0.625,,
46.76539289269384,,0.7046,
46.76542067047161,,0.705,
47.007059559360506,,,0.6558
47.00708733713828,,,0.6605
47.129705937575245,0.625,,0.6605
47.12973371535303,0.6216,,0.6654
47.13805234320819,,0.705,
47.13808012098597,,0.7066,
47.51143049604066,0.6216,,
47.519837337138284,,0.7066,
47.76150400380495,,,0.6654

